Semiclassical diffraction by conormal potential singularities

We establish propagation of singularities for the semiclassical Schr\"odinger equation, where the potential is conormal to a hypersurface. We show that semiclassical wavefront set propagates along generalized broken bicharacteristics, hence reflection of singularities may occur along trajectories reaching the hypersurface transversely. The reflected wavefront set is weaker, however, by a power of $h$ that depends on the regularity of the potential. We also show that for sufficiently regular potentials, wavefront set may not stick to the hypersurface, but rather detaches from it at points of tangency to travel along ordinary bicharacteristics.

==> reflection_coeff.dat <==
1099.0000 0.8351
1100.0000 0.7370
1101.0000 0.6390
1102.0000 0.6220
1103.0000 0.6984
1104.0000 0.7936
1105.0000 0.8382
1106.0000 0.8051
1107.0000 0.7096
1108.0000 0.6094
1109.0000 0.5867
1110.0000 0.6603
1111.0000 0.7567
1112.0000 0.8050
1113.0000 0.7764
1114.0000 0.6837
1115.0000 0.5816
1116.0000 0.5532
1117.0000 0.6237
1118.0000 0.7210
1119.0000 0.7729
1120.0000 0.7489
1121.0000 0.6592
1122.0000 0.5555
1123.0000 0.5214
1124.0000 0.5885
1125.0000 0.6867
1126.0000 0.7420
1127.0000 0.7225
1128.0000 0.6359
1129.0000 0.5310
1130.0000 0.4912
1131.0000 0.5548
1132.0000 0.6536
1133.0000 0.7123
1134.0000 0.6971
1135.0000 0.6139
1136.0000 0.5081
1137.0000 0.4626
1138.0000 0.5224
1139.0000 0.6217
1140.0000 0.6835
1141.0000 0.6728
1142.0000 0.5930
1143.0000 0.4866
1144.0000 0.4355
1145.0000 0.4913
1146.0000 0.5910
1147.0000 0.6558
1148.0000 0.6494
1149.0000 0.5733
1150.0000 0.4666
1151.0000 0.4101
1152.0000 0.4615
1153.0000 0.5613
1154.0000 0.6291
1155.0000 0.6269
1156.0000 0.5545
1157.0000 0.4480
1158.0000 0.3861
1159.0000 0.4329
1160.0000 0.5328
1161.0000 0.6033
1162.0000 0.6053
1163.0000 0.5367
1164.0000 0.4306
1165.0000 0.3634
1166.0000 0.4055
1167.0000 0.5052
1168.0000 0.5783
1169.0000 0.5845
1170.0000 0.5198
1171.0000 0.4145
1172.0000 0.3422
1173.0000 0.3792
1174.0000 0.4787
1175.0000 0.5542
1176.0000 0.5644
1177.0000 0.5037
1178.0000 0.3995
1179.0000 0.3224
1180.0000 0.3542
1181.0000 0.4530
1182.0000 0.5310
1183.0000 0.5451
1184.0000 0.4884
1185.0000 0.3856
1186.0000 0.3039
1187.0000 0.3301
1188.0000 0.4284
1189.0000 0.5085
1190.0000 0.5264
1191.0000 0.4738
1192.0000 0.3727
1193.0000 0.2868
1194.0000 0.3071
1195.0000 0.4046
1196.0000 0.4868
1197.0000 0.5084
1198.0000 0.4599
1199.0000 0.3609
1200.0000 0.2710
1201.0000 0.2850
1202.0000 0.3817
1203.0000 0.4658
1204.0000 0.4910
1205.0000 0.4467
1206.0000 0.3499
1207.0000 0.2564
1208.0000 0.2640
1209.0000 0.3596
1210.0000 0.4455
1211.0000 0.4742
1212.0000 0.4340
1213.0000 0.3397
1214.0000 0.2431
1215.0000 0.2440
1216.0000 0.3382
1217.0000 0.4259
1218.0000 0.4580
1219.0000 0.4218
1220.0000 0.3303
1221.0000 0.2311
1222.0000 0.2249
1223.0000 0.3177
1224.0000 0.4070
1225.0000 0.4422
1226.0000 0.4101
1227.0000 0.3216
1228.0000 0.2202
1229.0000 0.2067
1230.0000 0.2979
1231.0000 0.3886
1232.0000 0.4270
1233.0000 0.3989
1234.0000 0.3136
1235.0000 0.2105
1236.0000 0.1895
1237.0000 0.2789
1238.0000 0.3709
1239.0000 0.4123
1240.0000 0.3882
1241.0000 0.3061
1242.0000 0.2019
1243.0000 0.1732
1244.0000 0.2606
1245.0000 0.3537
1246.0000 0.3981
1247.0000 0.3778
1248.0000 0.2992
1249.0000 0.1944
1250.0000 0.1577
1251.0000 0.2429
1252.0000 0.3372
1253.0000 0.3842
1254.0000 0.3678
1255.0000 0.2927
1256.0000 0.1879
1257.0000 0.1432
1258.0000 0.2260
1259.0000 0.3212
1260.0000 0.3708
1261.0000 0.3581
1262.0000 0.2867
1263.0000 0.1823
1264.0000 0.1296
1265.0000 0.2097
1266.0000 0.3058
1267.0000 0.3579
1268.0000 0.3488
1269.0000 0.2811
1270.0000 0.1776
1271.0000 0.1170
1272.0000 0.1940
1273.0000 0.2909
1274.0000 0.3452
1275.0000 0.3397
1276.0000 0.2758
1277.0000 0.1737
1278.0000 0.1053
1279.0000 0.1789
1280.0000 0.2765
1281.0000 0.3329
1282.0000 0.3310
1283.0000 0.2709
1284.0000 0.1706
1285.0000 0.0947
1286.0000 0.1644
1287.0000 0.2626
1288.0000 0.3211
1289.0000 0.3225
1290.0000 0.2662
1291.0000 0.1681
1292.0000 0.0853
1293.0000 0.1505
1294.0000 0.2492
1295.0000 0.3096
1296.0000 0.3142
1297.0000 0.2617
1298.0000 0.1661
1299.0000 0.0771
1300.0000 0.1372
1301.0000 0.2364
1302.0000 0.2985
1303.0000 0.3062
1304.0000 0.2574
1305.0000 0.1647
1306.0000 0.0702
1307.0000 0.1244
1308.0000 0.2240
1309.0000 0.2877
1310.0000 0.2982
1311.0000 0.2534
1312.0000 0.1637
1313.0000 0.0649
1314.0000 0.1121
1315.0000 0.2120
1316.0000 0.2772
1317.0000 0.2906
1318.0000 0.2494
1319.0000 0.1630
1320.0000 0.0611
1321.0000 0.1004
1322.0000 0.2006
1323.0000 0.2671
1324.0000 0.2832
1325.0000 0.2456
1326.0000 0.1626
1327.0000 0.0590
1328.0000 0.0893
1329.0000 0.1896
1330.0000 0.2573
1331.0000 0.2760
1332.0000 0.2420
1333.0000 0.1624
1334.0000 0.0584
1335.0000 0.0787
1336.0000 0.1791
1337.0000 0.2478
1338.0000 0.2689
1339.0000 0.2383
1340.0000 0.1624
1341.0000 0.0591
1342.0000 0.0686
1343.0000 0.1690
1344.0000 0.2386
1345.0000 0.2620
1346.0000 0.2348
1347.0000 0.1626
1348.0000 0.0610
1349.0000 0.0591
1350.0000 0.1594
1351.0000 0.2298
1352.0000 0.2553
1353.0000 0.2313
1354.0000 0.1628
1355.0000 0.0637
1356.0000 0.0503
1357.0000 0.1502
1358.0000 0.2212
1359.0000 0.2488
1360.0000 0.2280
1361.0000 0.1631
1362.0000 0.0670
1363.0000 0.0422
1364.0000 0.1415
1365.0000 0.2129
1366.0000 0.2424
1367.0000 0.2246
1368.0000 0.1633
1369.0000 0.0707
1370.0000 0.0351
1371.0000 0.1333
1372.0000 0.2049
1373.0000 0.2362
1374.0000 0.2214
1375.0000 0.1636
1376.0000 0.0746
1377.0000 0.0292
1378.0000 0.1256
1379.0000 0.1973
1380.0000 0.2301
1381.0000 0.2181
1382.0000 0.1639
1383.0000 0.0786
1384.0000 0.0251
1385.0000 0.1183
1386.0000 0.1899
1387.0000 0.2242
1388.0000 0.2149
1389.0000 0.1642
1390.0000 0.0826
1391.0000 0.0233
1392.0000 0.1116
1393.0000 0.1828
1394.0000 0.2185
1395.0000 0.2118
1396.0000 0.1644
1397.0000 0.0866
1398.0000 0.0239
1399.0000 0.1054
1400.0000 0.1760
1401.0000 0.2129
1402.0000 0.2086
1403.0000 0.1645
1404.0000 0.0903
1405.0000 0.0265
1406.0000 0.0996
1407.0000 0.1695
1408.0000 0.2074
1409.0000 0.2055
1410.0000 0.1646
1411.0000 0.0941
1412.0000 0.0304
1413.0000 0.0945
1414.0000 0.1633
1415.0000 0.2021
1416.0000 0.2025
1417.0000 0.1646
1418.0000 0.0977
1419.0000 0.0349
1420.0000 0.0898
1421.0000 0.1574
1422.0000 0.1969
1423.0000 0.1994
1424.0000 0.1646
1425.0000 0.1011
1426.0000 0.0398
1427.0000 0.0858
1428.0000 0.1518
1429.0000 0.1919
1430.0000 0.1964
1431.0000 0.1645
1432.0000 0.1043
1433.0000 0.0446
1434.0000 0.0823
1435.0000 0.1464
1436.0000 0.1871
1437.0000 0.1934
1438.0000 0.1642
1439.0000 0.1074
1440.0000 0.0494
1441.0000 0.0794
1442.0000 0.1414
1443.0000 0.1824
1444.0000 0.1904
1445.0000 0.1640
1446.0000 0.1102
1447.0000 0.0542
1448.0000 0.0770
1449.0000 0.1367
1450.0000 0.1778
1451.0000 0.1875
1452.0000 0.1636
1453.0000 0.1129
1454.0000 0.0588
1455.0000 0.0752
1456.0000 0.1323
1457.0000 0.1734
1458.0000 0.1846
1459.0000 0.1632
1460.0000 0.1154
1461.0000 0.0633
1462.0000 0.0739
1463.0000 0.1281
1464.0000 0.1692
1465.0000 0.1817
1466.0000 0.1626
1467.0000 0.1177
1468.0000 0.0676
1469.0000 0.0731
1470.0000 0.1243
1471.0000 0.1651
1472.0000 0.1789
1473.0000 0.1621
1474.0000 0.1199
1475.0000 0.0717
1476.0000 0.0728
1477.0000 0.1208
1478.0000 0.1612
1479.0000 0.1761
1480.0000 0.1614
1481.0000 0.1219
1482.0000 0.0756
1483.0000 0.0729
1484.0000 0.1175
1485.0000 0.1574
1486.0000 0.1734
1487.0000 0.1607
1488.0000 0.1237
1489.0000 0.0793
1490.0000 0.0733
1491.0000 0.1146
1492.0000 0.1538
1493.0000 0.1707
1494.0000 0.1599
1495.0000 0.1253
1496.0000 0.0828
1497.0000 0.0741
1498.0000 0.1118
1499.0000 0.1503
1500.0000 0.1680
1501.0000 0.1591
1502.0000 0.1269
1503.0000 0.0861
1504.0000 0.0752
1505.0000 0.1094
1506.0000 0.1470
1507.0000 0.1654
1508.0000 0.1582
1509.0000 0.1282
1510.0000 0.0893
1511.0000 0.0764
1512.0000 0.1073
1513.0000 0.1439
1514.0000 0.1629
1515.0000 0.1573
1516.0000 0.1294
1517.0000 0.0923
1518.0000 0.0779
1519.0000 0.1054
1520.0000 0.1409
1521.0000 0.1604
1522.0000 0.1563
1523.0000 0.1305
1524.0000 0.0951
1525.0000 0.0795
1526.0000 0.1038
1527.0000 0.1380
1528.0000 0.1579
1529.0000 0.1553
1530.0000 0.1315
1531.0000 0.0977
1532.0000 0.0811
1533.0000 0.1025
1534.0000 0.1353
1535.0000 0.1556
1536.0000 0.1543
1537.0000 0.1324
1538.0000 0.1002
1539.0000 0.0829
1540.0000 0.1014
1541.0000 0.1328
1542.0000 0.1533
1543.0000 0.1532
1544.0000 0.1331
1545.0000 0.1025
1546.0000 0.0847
1547.0000 0.1005
1548.0000 0.1304
1549.0000 0.1510
1550.0000 0.1521
1551.0000 0.1337
1552.0000 0.1047
1553.0000 0.0865
1554.0000 0.0998
1555.0000 0.1283
1556.0000 0.1488
1557.0000 0.1510
1558.0000 0.1342
1559.0000 0.1067
1560.0000 0.0884
1561.0000 0.0993
1562.0000 0.1262
1563.0000 0.1466
1564.0000 0.1499
1565.0000 0.1347
1566.0000 0.1086
1567.0000 0.0902
1568.0000 0.0990
1569.0000 0.1243
1570.0000 0.1446
1571.0000 0.1487
1572.0000 0.1350
1573.0000 0.1104
1574.0000 0.0920
1575.0000 0.0988
1576.0000 0.1226
1577.0000 0.1426
1578.0000 0.1476
1579.0000 0.1353
1580.0000 0.1120
1581.0000 0.0938
1582.0000 0.0988
1583.0000 0.1210
1584.0000 0.1407
1585.0000 0.1464
1586.0000 0.1354
1587.0000 0.1135
1588.0000 0.0955
1589.0000 0.0989
1590.0000 0.1196
1591.0000 0.1389
1592.0000 0.1452
1593.0000 0.1355
1594.0000 0.1149
1595.0000 0.0972
1596.0000 0.0991
1597.0000 0.1183
1598.0000 0.1372
1599.0000 0.1440
1600.0000 0.1356
1601.0000 0.1162
1602.0000 0.0988
1603.0000 0.0994
1604.0000 0.1171
1605.0000 0.1355
1606.0000 0.1428
1607.0000 0.1356
1608.0000 0.1174
1609.0000 0.1004
1610.0000 0.0998
1611.0000 0.1161
1612.0000 0.1340
1613.0000 0.1417
1614.0000 0.1355
1615.0000 0.1185
1616.0000 0.1019
1617.0000 0.1003
1618.0000 0.1151
1619.0000 0.1325
1620.0000 0.1406
1621.0000 0.1352
1622.0000 0.1195
1623.0000 0.1033
1624.0000 0.1008
1625.0000 0.1143
1626.0000 0.1311
1627.0000 0.1395
1628.0000 0.1350
1629.0000 0.1204
1630.0000 0.1047
1631.0000 0.1014
1632.0000 0.1136
1633.0000 0.1297
1634.0000 0.1384
1635.0000 0.1348
1636.0000 0.1212
1637.0000 0.1060
1638.0000 0.1021
1639.0000 0.1130
1640.0000 0.1285
1641.0000 0.1373
1642.0000 0.1345
1643.0000 0.1219
1644.0000 0.1073
1645.0000 0.1027
1646.0000 0.1125
1647.0000 0.1273
1648.0000 0.1363
1649.0000 0.1342
1650.0000 0.1226
1651.0000 0.1085
1652.0000 0.1034
1653.0000 0.1120
1654.0000 0.1262
1655.0000 0.1352
1656.0000 0.1339
1657.0000 0.1230
1658.0000 0.1096
1659.0000 0.1041
1660.0000 0.1117
1661.0000 0.1251
1662.0000 0.1343
1663.0000 0.1335
1664.0000 0.1235
1665.0000 0.1107
1666.0000 0.1049
1667.0000 0.1114
1668.0000 0.1242
1669.0000 0.1333
1670.0000 0.1332
1671.0000 0.1240
1672.0000 0.1117
1673.0000 0.1056
1674.0000 0.1112
1675.0000 0.1233
1676.0000 0.1324
1677.0000 0.1328
1678.0000 0.1244
1679.0000 0.1127
1680.0000 0.1063
1681.0000 0.1111
1682.0000 0.1225
1683.0000 0.1315
1684.0000 0.1324
1685.0000 0.1247
1686.0000 0.1134
1687.0000 0.1071
1688.0000 0.1110
1689.0000 0.1217
1690.0000 0.1306
1691.0000 0.1319
1692.0000 0.1250
1693.0000 0.1143
1694.0000 0.1078
1695.0000 0.1110
1696.0000 0.1210
1697.0000 0.1298
1698.0000 0.1315
1699.0000 0.1252
1700.0000 0.1150
1701.0000 0.1085
1702.0000 0.1110
1703.0000 0.1204
1704.0000 0.1290
1705.0000 0.1311
1706.0000 0.1254
1707.0000 0.1158
1708.0000 0.1092
1709.0000 0.1111
1710.0000 0.1198
1711.0000 0.1282
1712.0000 0.1306
1713.0000 0.1256
1714.0000 0.1164
1715.0000 0.1098
1716.0000 0.1112
1717.0000 0.1192
1718.0000 0.1274
1719.0000 0.1301
1720.0000 0.1257
1721.0000 0.1171
1722.0000 0.1104
1723.0000 0.1114
1724.0000 0.1188
1725.0000 0.1267
1726.0000 0.1297
1727.0000 0.1258
1728.0000 0.1176
1729.0000 0.1111
1730.0000 0.1115
1731.0000 0.1184
1732.0000 0.1261
1733.0000 0.1292
1734.0000 0.1259
1735.0000 0.1182
1736.0000 0.1117
1737.0000 0.1117
1738.0000 0.1180
1739.0000 0.1254
1740.0000 0.1288
1741.0000 0.1259
1742.0000 0.1187
1743.0000 0.1123
1744.0000 0.1119
1745.0000 0.1176
1746.0000 0.1248
1747.0000 0.1283
1748.0000 0.1259
1749.0000 0.1191
1750.0000 0.1129
1751.0000 0.1120
1752.0000 0.1174
1753.0000 0.1243
1754.0000 0.1279
1755.0000 0.1258
1756.0000 0.1196
1757.0000 0.1134
1758.0000 0.1123
1759.0000 0.1171
1760.0000 0.1237
1761.0000 0.1274
1762.0000 0.1258
1763.0000 0.1199
1764.0000 0.1140
1765.0000 0.1126
1766.0000 0.1169
1767.0000 0.1232
1768.0000 0.1270
1769.0000 0.1257
1770.0000 0.1203
1771.0000 0.1145
1772.0000 0.1128
1773.0000 0.1167
1774.0000 0.1228
1775.0000 0.1266
1776.0000 0.1256
1777.0000 0.1206
1778.0000 0.1150
1779.0000 0.1131
1780.0000 0.1165
1781.0000 0.1223
1782.0000 0.1262
1783.0000 0.1255
1784.0000 0.1209
1785.0000 0.1155
1786.0000 0.1134
1787.0000 0.1163
1788.0000 0.1219
1789.0000 0.1258
1790.0000 0.1254
1791.0000 0.1211
1792.0000 0.1159
1793.0000 0.1137
1794.0000 0.1162
1795.0000 0.1215
1796.0000 0.1254
1797.0000 0.1253
1798.0000 0.1213
1799.0000 0.1163
1800.0000 0.1140
1801.0000 0.1162
1802.0000 0.1212
1803.0000 0.1250
1804.0000 0.1251
1805.0000 0.1215
1806.0000 0.1167
1807.0000 0.1143
1808.0000 0.1161
1809.0000 0.1208
1810.0000 0.1246
1811.0000 0.1250
1812.0000 0.1217
1813.0000 0.1171
1814.0000 0.1146
1815.0000 0.1161
1816.0000 0.1204
1817.0000 0.1243
1818.0000 0.1248
1819.0000 0.1218
1820.0000 0.1175
1821.0000 0.1149
1822.0000 0.1161
1823.0000 0.1201
1824.0000 0.1239
1825.0000 0.1246
1826.0000 0.1220
1827.0000 0.1178
1828.0000 0.1152
1829.0000 0.1162
1830.0000 0.1199
1831.0000 0.1236
1832.0000 0.1245
1833.0000 0.1221
1834.0000 0.1181
1835.0000 0.1155
1836.0000 0.1162
1837.0000 0.1196
1838.0000 0.1233
1839.0000 0.1243
1840.0000 0.1222
1841.0000 0.1184
1842.0000 0.1158
1843.0000 0.1163
1844.0000 0.1194
1845.0000 0.1228
1846.0000 0.1241
1847.0000 0.1222
1848.0000 0.1187
1849.0000 0.1161
1850.0000 0.1163
1851.0000 0.1192
1852.0000 0.1225
1853.0000 0.1239
1854.0000 0.1223
1855.0000 0.1189
1856.0000 0.1163
1857.0000 0.1164
1858.0000 0.1191
1859.0000 0.1222
1860.0000 0.1237
1861.0000 0.1223
1862.0000 0.1192
1863.0000 0.1166
1864.0000 0.1165
1865.0000 0.1190
1866.0000 0.1220
1867.0000 0.1235
1868.0000 0.1223
1869.0000 0.1194
1870.0000 0.1168
1871.0000 0.1166
1872.0000 0.1188
1873.0000 0.1217
1874.0000 0.1232
1875.0000 0.1223
1876.0000 0.1196
1877.0000 0.1171
1878.0000 0.1167
1879.0000 0.1187
1880.0000 0.1215
1881.0000 0.1230
1882.0000 0.1223
1883.0000 0.1197
1884.0000 0.1173
1885.0000 0.1168
1886.0000 0.1186
1887.0000 0.1213
1888.0000 0.1228
1889.0000 0.1223
1890.0000 0.1199
1891.0000 0.1175
1892.0000 0.1170
1893.0000 0.1186
1894.0000 0.1211
1895.0000 0.1226
1896.0000 0.1223
1897.0000 0.1200
1898.0000 0.1178
1899.0000 0.1171
1900.0000 0.1185
1901.0000 0.1209
1902.0000 0.1225
1903.0000 0.1222
1904.0000 0.1202
1905.0000 0.1180
1906.0000 0.1172
1907.0000 0.1185
1908.0000 0.1207
1909.0000 0.1223
1910.0000 0.1221
1911.0000 0.1203
1912.0000 0.1181
1913.0000 0.1173
1914.0000 0.1184
1915.0000 0.1206
1916.0000 0.1221
1917.0000 0.1220
1918.0000 0.1204
1919.0000 0.1183
1920.0000 0.1175
1921.0000 0.1184
1922.0000 0.1204
1923.0000 0.1220
1924.0000 0.1219
1925.0000 0.1205
1926.0000 0.1185
1927.0000 0.1176
1928.0000 0.1184
1929.0000 0.1203
1930.0000 0.1218
1931.0000 0.1219
1932.0000 0.1206
1933.0000 0.1187
1934.0000 0.1177
1935.0000 0.1184
1936.0000 0.1202
1937.0000 0.1217
1938.0000 0.1218
1939.0000 0.1205
1940.0000 0.1188
1941.0000 0.1178
1942.0000 0.1184
1943.0000 0.1201
1944.0000 0.1215
1945.0000 0.1217
1946.0000 0.1206
1947.0000 0.1190
1948.0000 0.1180
1949.0000 0.1184
1950.0000 0.1200
1951.0000 0.1214
1952.0000 0.1217
1953.0000 0.1206
1954.0000 0.1191
1955.0000 0.1181
1956.0000 0.1184
1957.0000 0.1199
1958.0000 0.1213
1959.0000 0.1216
1960.0000 0.1206
1961.0000 0.1192
1962.0000 0.1182
1963.0000 0.1185
1964.0000 0.1198
1965.0000 0.1212
1966.0000 0.1215
1967.0000 0.1207
1968.0000 0.1192
1969.0000 0.1183
1970.0000 0.1185
1971.0000 0.1197
1972.0000 0.1211
1973.0000 0.1215
1974.0000 0.1207
1975.0000 0.1193
1976.0000 0.1184
1977.0000 0.1185
1978.0000 0.1197
1979.0000 0.1210
1980.0000 0.1214
1981.0000 0.1207
1982.0000 0.1194
1983.0000 0.1185
1984.0000 0.1186
1985.0000 0.1196
1986.0000 0.1208
1987.0000 0.1213
1988.0000 0.1207
1989.0000 0.1195
1990.0000 0.1186
1991.0000 0.1186
1992.0000 0.1196
1993.0000 0.1208
1994.0000 0.1213
1995.0000 0.1208
1996.0000 0.1196
1997.0000 0.1187
1998.0000 0.1186
1999.0000 0.1195
2000.0000 0.1207

